Shape Optimization of Rotating Electric Machines using Isogeometric Analysis and Harmonic Stator-Rotor Coupling

This work deals with shape optimization of electric machines using isogeometric analysis. Isogeometric analysis is particularly well suited for shape optimization as it allows to easily modify the geometry without remeshing the domain. A 6-pole permanent magnet synchronous machine is modeled using a multipatch isogeometric approach and rotation of the machine is realized by modeling the stator and rotor domain separately and coupling them at the interface using harmonic basis functions. Shape optimization is applied to the model minimizing the total harmonic distortion of the electromotive force as a goal functional.

==> images/dofs_timeFullNharm_6_20_36_50_std.csv <==
789,0.4888,,,,8.3424E-06,0.00030188,0.00042905,1.2126E-06
1834,1.1463,,,,0.00069507,0.00018309,0.0006095,0.0011486
3311,2.3436,2.5349,,,0.0011451,0.00075732,0.0016494,0.00081189
5220,4.1022,4.1825,,,0.0041424,0.0016479,0.00067336,0.0020436
7561,6.318,6.4263,6.7646,,0.0029585,0.0018496,0.0061158,0.00094755
10334,9.1062,9.5676,9.7942,,0.0051383,0.0045207,0.0056801,0.010515
13539,12.897,13.128,13.215,13.824,0.025578,0.018385,0.02612,0.0042777
17176,16.916,17.229,16.958,17.223,0.017387,0.010833,0.014309,0.023166
21245,22.413,23.355,23.429,23.676,0.0081077,0.0077041,0.025855,0.0077996
25746,27.903,28.086,29.574,29.07,0.036134,0.0338,0.020317,0.037563


==> images/dofs_timeSchurNharm_6_20_36_50_std.csv <==
789,0.0018853,,,,7.4204E-08,2.3286E-09,5.732E-09,4.5472E-09
1834,0.0018663,,,,1.4657E-08,5.7185E-08,2.0568E-09,4.0853E-08
3311,0.0018765,0.0042619,,,4.6107E-10,6.1078E-08,3.7598E-08,4.1193E-09
5220,0.0018634,0.0042279,,,1.3835E-08,6.3871E-08,2.7822E-07,1.5017E-07
7561,0.0018653,0.004206,0.0079813,,6.2248E-08,6.6287E-08,1.5258E-08,6.0951E-08
10334,0.0018536,0.0041971,0.0079495,,3.058E-08,6.3555E-08,5.1579E-08,2.2827E-07
13539,0.0018573,0.0042025,0.007956,0.013567,2.0272E-08,4.7051E-08,2.1946E-08,2.8013E-08
17176,0.001857,0.0042016,0.0079636,0.01357,1.4489E-09,4.01E-08,3.8355E-08,3.2065E-08
21245,0.0018561,0.0041987,0.0079565,0.013619,1.4963E-08,3.6995E-08,4.0318E-08,4.2114E-08
25746,0.0018608,0.0042111,0.0079783,0.013623,1.475E-09,1.5416E-08,4.6304E-08,2.4151E-08


==> images/harmonics_fourierCoefficients_iter1-60.csv <==
1,0.13233,0.13803,0.13351,0.13618,0.13563,0.13523,0.13611,0.1355,0.13538,0.13526,0.13524,0.13491,0.13529,0.1349,0.13508,0.13495,0.13485,0.13487,0.13476,0.1348,0.13474,0.13469,0.13467,0.13457,0.13466,0.13458,0.13453,0.13453,0.13447,0.1345,0.13446,0.13443,0.13442,0.13436,0.13442,0.13436,0.13434,0.13434,0.1343,0.13432,0.13429,0.13428,0.13427,0.13419,0.13425,0.13422,0.13421,0.1342,0.13416,0.13422,0.13417,0.13416,0.13416,0.13414,0.13416,0.13414,0.13413,0.13412,0.13407,0.13412
3,0.0047502,0.0074412,0.0046581,0.00167205,0.00045264,0.00036282,0.00179223,0.00044988,0.000209391,2.75607E-05,0.000145203,0.00030819,0.00074106,0.000132336,0.00044376,0.000162543,1.04613E-06,0.000176343,1.46742E-05,0.000203184,8.3874E-05,3.3621E-05,9.3282E-05,4.4058E-05,0.000265338,9.0846E-05,2.23698E-05,0.000111165,6.2826E-06,0.000146766,6.3396E-05,3.6333E-05,7.2888E-05,1.66836E-05,0.000198345,6.876E-05,2.90481E-05,8.5608E-05,1.54614E-05,0.000117636,5.4195E-05,3.726E-05,6.1896E-05,6.3507E-05,0.000123954,5.3058E-05,3.5799E-05,6.1848E-05,5.2779E-06,0.000165465,5.6757E-05,3.1305E-05,7.086E-05,1.95312E-05,0.000100488,4.797E-05,3.7023E-05,5.4201E-05,3.6528E-05,0.000104058
5,0.0013872,0.00076685,0.0015616,0.0012997,0.0013738,0.0014257,0.00130095,0.00138395,0.0013974,0.001406,0.00139345,0.0014066,0.0013363,0.0013865,0.00134395,0.0013593,0.00136515,0.00134645,0.0013541,0.00133305,0.00133845,0.0013377,0.0013265,0.00132755,0.0013014,0.0013105,0.00131125,0.0012989,0.00130205,0.0012868,0.00129035,0.00128885,0.0012803,0.00127975,0.00126045,0.0012671,0.0012667,0.0012575,0.0012591,0.00124725,0.0012499,0.0012483,0.00124155,0.0012392,0.00122505,0.0012283,0.001227,0.00122065,0.0012203,0.001205,0.0012108,0.00121025,0.00120345,0.00120455,0.00119525,0.0011976,0.00119625,0.00119115,0.00118905,0.00117825
7,0.00153237,0.00144389,0.00134435,0.00122325,0.00124299,0.00128282,0.00132034,0.00133189,0.00133847,0.00134932,0.00136563,0.0013993,0.00140378,0.0014119,0.00141911,0.00142247,0.00142814,0.00143661,0.00144186,0.00144942,0.00145194,0.00145614,0.0014637,0.00147175,0.0014777,0.00147987,0.00148344,0.00148981,0.00149331,0.00149919,0.00150087,0.00150388,0.00150969,0.00151557,0.00152061,0.00152208,0.00152481,0.00152985,0.00153251,0.00153727,0.00153853,0.00154091,0.0015456,0.00155484,0.00155673,0.00155785,0.00155995,0.00156401,0.00156807,0.00157192,0.00157283,0.00157472,0.0015785,0.00158025,0.00158389,0.00158473,0.00158641,0.00158984,0.00159642,0.0015981
9,0.00541764,0.00227835,0.0038376,0.00150003,0.00157833,0.00131193,0.000376614,0.000671724,0.000668961,0.000608085,0.000450954,0.000486216,6.3126E-06,0.000383877,8.97939E-05,0.000219033,0.000287091,0.000188028,0.000275274,0.000158607,0.000216675,0.000238266,0.000202518,0.000269253,0.000105183,0.000197163,0.000231597,0.000182367,0.000238284,0.000160857,0.000206343,0.000220653,0.000199926,0.000249228,0.000128925,0.000201969,0.000223929,0.000191844,0.000231687,0.000173394,0.000209799,0.000219474,0.000205407,0.000278136,0.000169632,0.000211113,0.000221202,0.000206163,0.000245799,0.000145395,0.000209916,0.000224937,0.000201708,0.000232344,0.000184365,0.000215811,0.000222444,0.000212436,0.000267408,0.000183105
11,0.00997161,0.00855261,0.00281369,0.000169873,5.34138E-05,0.000355828,0.000131923,0.000200904,0.000142747,1.97725E-05,8.02967E-05,0.000378554,0.000670835,0.000251812,0.000429935,9.9077E-05,8.90461E-05,0.000130207,0.0001026025,0.000180433,2.74505E-05,3.32354E-05,5.17726E-05,0.000128513,0.000302566,5.94077E-05,3.11168E-05,0.000100386,4.83274E-05,0.000160765,3.94449E-05,2.33629E-06,6.0423E-05,6.96421E-05,0.000257257,6.14295E-05,3.95384E-06,9.33438E-05,1.28997E-05,0.000147477,4.98168E-05,2.50767E-05,6.57822E-05,0.000125719,0.000169169,5.76532E-05,3.1614E-05,7.46163E-05,3.03666E-05,0.000243254,6.96311E-05,3.02049E-05,9.49432E-05,1.31395E-05,0.000144727,6.02723E-05,4.33147E-05,7.2171E-05,7.26297E-05,0.000155815
13,0.001130896,0.00186407,0.00296075,0.00264498,0.00273442,0.00266539,0.00196586,0.00204997,0.00204204,0.0019864,0.00179855,0.00146835,0.001293981,0.001270672,0.001133652,0.001113905,0.001060891,0.000948844,0.000903591,0.000806728,0.000787813,0.000747474,0.000668317,0.000599079,0.000532545,0.000520767,0.000493753,0.000440167,0.000416975,0.000371085,0.000361426,0.000341731,0.000303888,0.000270062,0.000239148,0.000232869,0.000219583,0.000194077,0.00018252,0.000160784,0.000155844,0.000146198,0.0001279252,9.41278E-05,8.84702E-05,8.51253E-05,7.88671E-05,6.7145E-05,5.60248E-05,4.71614E-05,4.46602E-05,4.02597E-05,3.22998E-05,2.82464E-05,2.17191E-05,1.98107E-05,1.66218E-05,1.08303E-05,2.6247E-06,3.20879E-06
15,0.00166245,0.00121734,0.0017655,0.00142644,0.001484085,0.00150165,0.001334235,0.0013962,0.001405725,0.00140916,0.001390395,0.00138633,0.00133749,0.00136908,0.00134193,0.001351275,0.001355055,0.001344405,0.001349535,0.001338735,0.001342245,0.00134277,0.001338525,0.00134133,0.001329825,0.001335225,0.001336965,0.001333305,0.00133629,0.00133146,0.001333965,0.001334685,0.00133344,0.00133614,0.00132996,0.001333845,0.00133518,0.001333905,0.00133617,0.00133377,0.00133572,0.0013365,0.001336455,0.00134133,0.00133659,0.00133872,0.00133962,0.00133977,0.00134244,0.001338825,0.001341915,0.00134307,0.001342965,0.00134478,0.00134364,0.00134523,0.001345995,0.001346535,0.001350765,0.00134772
17,1.045415E-05,3.44624E-05,2.59539E-05,2.33818E-05,1.612042E-05,1.234387E-05,2.7047E-05,1.99716E-05,1.85963E-05,1.75219E-05,1.80676E-05,1.572296E-05,1.955E-05,1.606415E-05,1.76851E-05,1.660424E-05,1.579555E-05,1.587749E-05,1.502171E-05,1.514853E-05,1.467695E-05,1.426844E-05,1.389665E-05,1.301707E-05,1.321835E-05,1.269594E-05,1.227502E-05,1.193893E-05,1.146548E-05,1.122102E-05,1.093848E-05,1.063333E-05,1.019252E-05,9.54703E-06,9.3908E-06,9.08004E-06,8.78016E-06,8.38406E-06,8.05732E-06,7.72446E-06,7.53474E-06,7.28892E-06,6.87208E-06,5.88625E-06,5.85429E-06,5.69075E-06,5.47417E-06,5.10136E-06,4.67585E-06,4.4217E-06,4.27278E-06,4.08833E-06,3.78471E-06,3.61233E-06,3.36005E-06,3.28015E-06,3.15571E-06,2.94661E-06,2.67784E-06,2.63211E-06
19,0.000229482,0.000247323,0.000224105,0.000217683,0.000220628,0.00022382,0.000223725,0.000224409,0.000224903,0.000225663,0.000226575,0.000226955,0.000230337,0.000227962,0.000230565,0.00022971,0.000229482,0.000230831,0.000230432,0.000232028,0.000231705,0.000231838,0.000232826,0.000232902,0.000235125,0.000234422,0.000234441,0.0002356,0.00023541,0.000236873,0.000236588,0.000236797,0.00023769,0.000237899,0.00023978,0.00023921,0.000239324,0.000240312,0.000240236,0.00024149,0.000241281,0.000241509,0.000242307,0.00024282,0.000244264,0.000243979,0.000244188,0.000244948,0.000245138,0.000246791,0.000246259,0.000246392,0.000247228,0.00024719,0.000248254,0.000248064,0.000248273,0.000248938,0.000249451,0.00025061


==> images/harmonics_fouriercoeffs_jmag_iter0.csv <==
1,0.13462
3,0.0046238
5,0.0014143
7,0.0015627
9,0.0053442
11,0.010565
13,0.0010995
15,0.0016252
17,2.1414e-06
19,0.00024382


==> images/harmonics_fouriercoeffs_jmag_iter0_nonlinear.csv <==
1,0.085901
3,0.0017129
5,0.0010343
7,0.00095858
9,0.0017248
11,0.0083827
13,0.0015834
15,0.00067288
17,4.9438e-05
19,0.00014898


==> images/harmonics_fouriercoeffs_jmag_iter59.csv <==
1,0.13456
3,0.00010488
5,0.0011739
7,0.0015991
9,0.00021804
11,9.3486e-05
13,0.00011917
15,0.0012999
17,7.3346e-06
19,0.00025893


==> images/harmonics_fouriercoeffs_jmag_iter59_nonlinear.csv <==
1,0.0828
3,0.0012008
5,0.00081205
7,0.00095299
9,0.0013247
11,0.0010342
13,0.00075902
15,0.00049145
17,4.0191e-05
19,0.00015303


==> images/thd_iter1-60.csv <==
0,0.099268
1,0.08861
2,0.065262
3,0.037419
4,0.036933
5,0.036462
6,0.032605
7,0.031548
8,0.031518
9,0.031272
10,0.030259
11,0.029549
12,0.028821
13,0.028541
14,0.027953
15,0.027755
16,0.02771
17,0.027305
18,0.027297
19,0.026957
20,0.026926
21,0.026859
22,0.02664
23,0.026589
24,0.026389
25,0.026307
26,0.026281
27,0.026124
28,0.026119
29,0.025973
30,0.025957
31,0.025924
32,0.025819
33,0.025793
34,0.025694
35,0.025646
36,0.025629
37,0.025542
38,0.025538
39,0.025451
40,0.025442
41,0.02542
42,0.025356
43,0.025351
44,0.02523
45,0.02522
46,0.025203
47,0.025149
48,0.025141
49,0.025089
50,0.025056
51,0.025046
52,0.024994
53,0.024994
54,0.024938
55,0.024934
56,0.02492
57,0.024879
58,0.024871
59,0.024793


==> images/thd_jmag.csv <==
0,0.099754
59,0.02234


==> images/thd_jmag_nonlinear.csv <==
0,0.10639
59,0.034106

